The Lagrangian cobordism group of $T^2$

We compute the Lagrangian cobordism group of the standard symplectic 2-torus and prove that it is isomorphic to the Grothendieck group of its derived Fukaya category. The proofs use homological mirror symmetry for the 2-torus.

==> process-output.txt <==
This is pdfTeX, Version 3.1415926-2.3-1.40.12 (TeX Live 2011)
 restricted \write18 enabled.
entering extended mode
(./cobT2.tex
LaTeX2e <2009/09/24>
Babel <v3.8l> and hyphenation patterns for english, dumylang, nohyphenation, ge
rman-x-2009-06-19, ngerman-x-2009-06-19, afrikaans, ancientgreek, ibycus, arabi
c, armenian, basque, bulgarian, catalan, pinyin, coptic, croatian, czech, danis
h, dutch, ukenglish, usenglishmax, esperanto, estonian, ethiopic, farsi, finnis
h, french, galician, german, ngerman, swissgerman, monogreek, greek, hungarian,
 icelandic, assamese, bengali, gujarati, hindi, kannada, malayalam, marathi, or
iya, panjabi, tamil, telugu, indonesian, interlingua, irish, italian, kurmanji,
 lao, latin, latvian, lithuanian, mongolian, mongolianlmc, bokmal, nynorsk, pol
ish, portuguese, romanian, russian, sanskrit, serbian, serbianc, slovak, sloven
ian, spanish, swedish, turkish, turkmen, ukrainian, uppersorbian, welsh, loaded
.
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2009/07/02 v2.20.1
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsmath/amstext.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsfonts/amssymb.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsmath/amscd.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsmath/amsxtra.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/graphics/graphicx.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/graphics/keyval.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/graphics/graphics.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/graphics/trig.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
 (/scratch/users/lhaug/.myLatexStyleFiles/diagrams.sty
==================================================================
<Paul Taylor's commutative diagrams - version 3.94, April 2011>
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsfonts/umsb.fd)
| running in pdf mode -- diagonal arrows will work automatically |
===================================================================)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/jknapltx/mathrsfs.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xy.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xy.tex
Bootstrap'ing: catcodes, docmode,
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xyrecat.tex)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xyidioms.tex)

 Xy-pic version 3.8.5 <2011/02/11>
 Copyright (c) 1991-2010 by Kristoffer H. Rose <krisrose@tug.org>
 Xy-pic is free software: see the User's Guide for details.

Loading kernel: messages; fonts; allocations: state, direction,
utility macros; pictures: \xy, positions, objects,

Xy-pic Warning: `\objectstyle' redefined.


Xy-pic Warning: `\objectwidth' redefined.


Xy-pic Warning: `\objectheight' redefined.

decorations; kernel objects: directionals, circles, text; options;
algorithms: directions, edges, connections;  Xy-pic loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/ifpdf.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xyall.tex
 Xy-pic option: All features v.3.7
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xycurve.tex
 Xy-pic option: Curve and Spline extension v.3.11 curve, circles, loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xyframe.tex
 Xy-pic option: Frame and Bracket extension v.3.12 loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xycmtip.tex
 Xy-pic option: Computer Modern tip extension v.3.6
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xytips.tex
 Xy-pic option: More Tips extension v.3.8 loaded) loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xyline.tex
 Xy-pic option: Line styles extension v.3.9 loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xyrotate.tex
 Xy-pic option: Rotate and Scale extension v.3.7 loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xycolor.tex
 Xy-pic option: Colour extension v.3.10 loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xymatrix.tex
 Xy-pic option: Matrix feature v.3.9 loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xyarrow.tex
 Xy-pic option: Arrow and Path feature v.3.8 path,

Xy-pic Warning: `\labelstyle' redefined.

\ar, loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xygraph.tex
 Xy-pic option: Graph feature v.3.10 loaded) loaded)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xypdf.tex
 Xy-pic option: PDF driver v.1.6 Xy-pic pdf driver: `color' extension support
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xypdf-co.tex
loaded) Xy-pic pdf driver: `curve' extension support
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xypdf-cu.tex
loaded) Xy-pic pdf driver: `frame' extension support
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xypdf-fr.tex
loaded) Xy-pic pdf driver: `line' extension support
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xypdf-li.tex
loaded) Xy-pic pdf driver: `rotate' extension support
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/xypic/xypdf-ro.tex
loaded) loaded))
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/base/latexsym.sty)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/relsize/relsize.sty

Package relsize Warning: Failed to get list of font sizes.
(relsize)                Falling back to old definition. on input line 81.

) (/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/caption/caption.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/caption/caption3.sty))
(./cobT2.aux)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/jknapltx/ursfs.fd)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/base/ulasy.fd)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
)
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/ifluatex.sty))
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/oberdiek/grfext.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/kvdefinekeys.st
y)) (/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))

(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/latexconfig/epstopdf-sys.c
fg)) (./cobT2.toc) (./1-Intro.tex
<cobordism.pdf, id=1, 165.37788pt x 39.04185pt> <use cobordism.pdf> [1{/scratch
/local/app/teTeX/07.11/texmf/fonts/map/pdftex/updmap/pdftex.map}] [2 <./cobordi
sm.pdf>] [3]) (./2-CobGroup.tex [4] [5]) (./3-FukT2.tex [6] [7]
<pseudohol-polygon.pdf, id=71, 146.64198pt x 106.65773pt>
<use pseudohol-polygon.pdf> [8] [9 <./pseudohol-polygon.pdf>]
(/scratch/local/app/teTeX/07.11/texmf-dist/tex/latex/amsfonts/ueuf.fd))
(./4-CobsCones.tex [10] <gamma-curves.pdf, id=91, 195.89186pt x 63.91095pt>
<use gamma-curves.pdf> [11 <./gamma-curves.pdf>] [12]
<lambda_0.pdf, id=102, 273.34235pt x 73.27965pt> <use lambda_0.pdf>

LaTeX Warning: `h' float specifier changed to `ht'.

[13] [14 <./lambda_0.pdf>] <xymatrix 2x3 313> [15] [16]) (./5-CobsT2.tex
<surgery.pdf, id=121, 172.39389pt x 155.21956pt> <use surgery.pdf> [17]
<model-cob-2.pdf, id=125, 225.12402pt x 83.12602pt> <use model-cob-2.pdf>
<model-cob-proj.pdf, id=126, 192.02217pt x 175.77467pt>
<use model-cob-proj.pdf> [18 <./surgery.pdf> <./model-cob-2.pdf>]
<surgery-local-types.pdf, id=139, 402.89682pt x 156.62572pt>
<use surgery-local-types.pdf> [19 <./model-cob-proj.pdf>] [20 <./surgery-local-
types.pdf>] <surgery-in-T2.pdf, id=158, 142.86102pt x 146.58026pt>
<use surgery-in-T2.pdf> <cob-graph.pdf, id=159, 177.7172pt x 154.65239pt>
<use cob-graph.pdf> [21 <./surgery-in-T2.pdf>]
<eta1-eta2.pdf, id=168, 374.89735pt x 71.12598pt> <use eta1-eta2.pdf> [22 <./co
b-graph.pdf> <./eta1-eta2.pdf>]) (./6-HMS.tex [23] [24] [25] [26]
<split-cone.pdf, id=233, 168.3518pt x 187.5042pt> <use split-cone.pdf> [27]
<triangles-univ-cov.pdf, id=237, 211.62894pt x 247.29114pt>
<use triangles-univ-cov.pdf> [28 <./split-cone.pdf>] [29 <./triangles-univ-cov.
pdf>] [30] [31] [32]) (./7-MainProofs.tex <xymatrix 3x2 149> [33] [34]
<xymatrix 3x2 213> [35]

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 318.

<surgery-identity.pdf, id=268, 142.86102pt x 146.58026pt>
<use surgery-identity.pdf> [36 <./surgery-identity.pdf>]) (./A-ConeDecomps
[37] <xymatrix 4x4 882> [38]) (./B-SESsLSs.tex [39] [40])
(./C-VectorBundles.tex) (./cobT2.bbl [41]
Underfull \hbox (badness 1052) in paragraph at lines 66--69
[]\OT1/cmr/m/n/8 Leonid Polterovich. The surgery of La-grange sub-man-i-folds. 
\OT1/cmr/m/it/8 Geom. Funct. Anal.\OT1/cmr/m/n/8 ,
)
Commutative Diagram: try the PostScript option for better results
[42] (./cobT2.aux) )
(see the transcript file for additional information)</scratch/local/app/teTeX/0
7.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb></scratch/local/app/t
eTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb></scratch/loca
l/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></scratc
h/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmex7.pf
b></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmm
i10.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/
cm/cmmi5.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsf
onts/cm/cmmi6.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public
/amsfonts/cm/cmmi7.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi8.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/ty
pe1/public/amsfonts/cm/cmr10.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fon
ts/type1/public/amsfonts/cm/cmr5.pfb></scratch/local/app/teTeX/07.11/texmf-dist
/fonts/type1/public/amsfonts/cm/cmr6.pfb></scratch/local/app/teTeX/07.11/texmf-
dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></scratch/local/app/teTeX/07.11/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></scratch/local/app/teTeX/07.1
1/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></scratch/local/app/teTe
X/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb></scratch/local/app
/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></scratch/loca
l/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></scratch
/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></sc
ratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pf
b></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/cm/cmt
i8.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfonts/c
m/cmtt8.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/public/amsfo
nts/euler/eufm10.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fonts/type1/pub
lic/amsfonts/latxfont/lasy10.pfb></scratch/local/app/teTeX/07.11/texmf-dist/fon
ts/type1/public/amsfonts/symbols/msam10.pfb></scratch/local/app/teTeX/07.11/tex
mf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></scratch/local/app/teTe
X/07.11/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm7.pfb></scratch/loca
l/app/teTeX/07.11/texmf-dist/fonts/type1/public/rsfs/rsfs10.pfb></scratch/local
/app/teTeX/07.11/texmf-dist/fonts/type1/public/rsfs/rsfs7.pfb></scratch/local/a
pp/teTeX/07.11/texmf-dist/fonts/type1/public/stmaryrd/stmary10.pfb></scratch/lo
cal/app/teTeX/07.11/texmf-dist/fonts/type1/public/xypic/xyatip10.pfb></scratch/
local/app/teTeX/07.11/texmf-dist/fonts/type1/public/xypic/xybtip10.pfb>
Output written on cobT2.pdf (42 pages, 610572 bytes).
Transcript written on cobT2.log.

